ZOBOV: a parameter-free void-finding algorithm

ZOBOV (ZOnes Bordering On Voidness) is an algorithm that finds density depressions in a set of points, without any free parameters, or assumptions about shape. It uses the Voronoi tessellation to estimate densities, which it uses to find both voids and subvoids. It also measures probabilities that each void or subvoid arises from Poisson fluctuations. This paper describes the ZOBOV algorithm, and the results from its application to the dark-matter particles in a region of the Millennium Simulation. Additionally, the paper points out an interesting high-density peak in the probability distribution of dark-matter particle densities.

==> readme.txt <==
Here, in order, are the figure filenames:

1. twodfigs.ps
2. voidprobdist.ps
3. truncvoids.ps
4. twodprobplot.ps
5. aavfcp.eps
6. zobovoids.eps
7. probplot.ps
8. density.ps
